Overview of Tools Supporting Planning for Automated Driving

Planning is an essential topic in the realm of automated driving. Besides planning algorithms that are widely covered in the literature, planning requires different software tools for its development, validation, and execution. This paper presents a survey of such tools including map representations, communication, traffic rules, open-source planning stacks and middleware, simulation, and visualization tools as well as benchmarks. We start by defining the planning task and different supporting tools. Next, we provide a comprehensive review of state-of-the-art developments and analysis of relations among them. Finally, we discuss the current gaps and suggest future research directions.

==> pictures/source.txt <==
autoware_in_rviz
https://www.youtube.com/watch?v=cBmIiR3jRvE

Uber
https://eng.uber.com/avs-autonomous-vehicle-visualization/
